Gaussian Process Modelling for Improved Resolution in Faraday Depth Reconstruction

The incomplete sampling of data in complex polarization measurements from radio telescopes negatively affects both the rotation measure (RM) transfer function and the Faraday depth spectra derived from these data. Such gaps in polarization data are mostly caused by flagging of radio frequency interference and their effects worsen as the percentage of missing data increases. In this paper we present a novel method for inferring missing polarization data based on Gaussian processes (GPs). Gaussian processes are stochastic processes that enable us to encode prior knowledge in our models. They also provide a comprehensive way of incorporating and quantifying uncertainties in regression modelling. In addition to providing non-parametric model estimates for missing values, we also demonstrate that Gaussian process modelling can be used for recovering rotation measure values directly from complex polarization data, and that inferring missing polarization data using this probabilistic method improves the resolution of reconstructed Faraday depth spectra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> NOTEBOOKS/requirements.txt <==
appnope==0.1.0
attrs==20.2.0
autograd==1.3
backports-abc==0.5
backports.functools-lru-cache==1.6.1
backports.shutil-get-terminal-size==1.0.0
bleach==3.2.1
celerite==0.4.0
configparser==4.0.2
contextlib2==0.6.0.post1
corner==2.1.0
cycler==0.10.0
decorator==4.4.2
defusedxml==0.6.0
emcee==3.0.2
entrypoints==0.3
enum34==1.1.10
functools32==3.2.3.post2
future==0.18.2
futures==3.3.0
importlib-metadata==2.0.0
ipaddress==1.0.23
ipykernel==4.10.1
ipython==5.10.0
ipython-genutils==0.2.0
ipywidgets==7.5.1
Jinja2==2.11.2
jsonschema==3.2.0
jupyter==1.0.0
jupyter-client==5.3.5
jupyter-console==5.2.0
jupyter-core==4.6.3
kiwisolver==1.1.0
MarkupSafe==1.1.1
matplotlib==2.2.5
mistune==0.8.4
nbconvert==5.6.1
nbformat==4.4.0
notebook==5.7.10
numpy==1.16.6
packaging==20.4
pandocfilters==1.4.3
pathlib2==2.3.5
pexpect==4.8.0
pickleshare==0.7.5
prometheus-client==0.8.0
prompt-toolkit==1.0.18
ptyprocess==0.6.0
pybind11==2.6.0
Pygments==2.5.2
pyparsing==2.4.7
pyrsistent==0.16.1
python-dateutil==2.8.1
pytz==2020.4
pyzmq==19.0.2
qtconsole==4.7.7
QtPy==1.9.0
scandir==1.10.0
scipy==1.2.3
Send2Trash==1.5.0
setuptools-scm==4.1.2
simplegeneric==0.8.1
singledispatch==3.4.0.3
six==1.15.0
subprocess32==3.5.4
terminado==0.8.3
testpath==0.4.4
tornado==5.1.1
traitlets==4.3.3
wcwidth==0.2.5
webencodings==0.5.1
widgetsnbextension==3.5.1
zipp==1.2.0

